Flexible conditional density estimation for time series

This paper introduces FlexCodeTS, a new conditional density estimator for time series. FlexCodeTS is a flexible nonparametric conditional density estimator, which can be based on an arbitrary regression method. It is shown that FlexCodeTS inherits the rate of convergence of the chosen regression method. Hence, FlexCodeTS can adapt its convergence by employing the regression method that best fits the structure of data. From an empirical perspective, FlexCodeTS is compared to NNKCDE and GARCH in both simulated and real data. FlexCodeTS is shown to generally obtain the best performance among the selected methods according to either the CDE loss or the pinball loss.

==> sections/unused.txt <==
#################
## Methodology ##
#################

\subsection{$N$-step ahead forecasts}
\izbicki{nao usamos}

Besides $f(y_{t}|\u_t)$, one is often interested in also evaluating 
$f(y_{t+n}|\u_t)$, the uncertainty about the $n$-step ahead value of $y$. In principle, estimating such quantity would require FlexCodeTS to be recomputed by estimating the expansion coefficients 
$$\beta'_i(\u_t)=\E[\phi_i(Y_{t+n})|\u_t],$$
which would require fitting new regression functions. 
However,
Propagating the predictions of the regression functions

#################
## Experiments ##
#################

\Cref{fig:quantile} compares
each CDE method according to 
the quantile loss \citep{koenker2001quantile} 
on the 50\%, 80\%, 95\% quantiles.
Since this loss does not require the estimation of
the full conditional density of the data,
we also include a comparison to the
Quantile autotoregression (QAR) method \citep{koenker2006quantile}.

\begin{figure}
\centering
\includegraphics[scale=0.45]{figs/loss_values_quantile.png}
\caption{} 
\label{fig:quantile}
\end{figure}

\begin{itemize}
    \item In the NONLINEAR MEAN and NONLINEAR VARIANCE settings, FlexCode is much better
    \item QAR olha diretamente para losses de quantis, mas mesmo assim o flexcode vai bem em cenarios nao lineares
\end{itemize}

%\begin{figure}
%\centering
%\includegraphics[scale=0.3]{figs/loss_ar_lags_pb.png}
%\caption{}
%\label{fig::lags_2}
%\end{figure}

############## IHEPC ########

\begin{table}[]
\centering
\caption{FILL IN}
\begin{tabular}{llll} \hline 
\multicolumn{4}{c}{Quantile Loss}                                                            \\ \hline
\multicolumn{1}{c}{Quantile} & Flexcode       & GARCH          & NNKCDE                       \\ \hline
5                           & 174.7          & \textbf{174.6} & 181.1                        \\
10                          & \textbf{250.1} & 268.4          & 362.2                        \\
15                          & \textbf{302.8} & 334.5          & 543.4                        \\
20                          & \textbf{344.9} & 379.6          & 724.5                        \\
25                          & \textbf{376.1} & 407.1          & 905.6                        \\
30                          & \textbf{394.3} & 421.0          & 1086.7                       \\
40                          & \textbf{401.6} & 426.6          & 1448.9                       \\
50                          & \textbf{393.7} & 423.8          & 1811.2                       \\
60                          & \textbf{371.9} & 437.1          & 2173.4                       \\
70                          & \textbf{359.5} & 445.5          & 2535.6                       \\
75                          & \textbf{352.8} & 434.4          & 2716.8                       \\
80                          & \textbf{346.2} & 410.2          & 2897.7                       \\
85                          & \textbf{330.9} & 369.6          & 3078.8                       \\
90                          & 311.7          & \textbf{307.7} & 3257.5                       \\
95                          & 293.1          & \textbf{214.6} & 3399.5                       \\ \hline
\multicolumn{4}{c}{CDE Loss}                                                                 \\ \hline
\multicolumn{1}{c}{}        & \textbf{-4.4}  & -3.9           &  -3.2 \\ \hline
\end{tabular}
\label{tab:real}
\end{table}
